Detection of atmospheric species and dynamics in the bloated hot Jupiter WASP-172~b with ESPRESSO

The population of strongly irradiated Jupiter-sized planets has no equivalent in the Solar System. It is characterised by strongly bloated atmospheres and atmospheric large-scale heights. Recent space-based observations of SO2 photochemistry demonstrated the knowledge that can be gained from detailed atmospheric studies of these unusual planets about Earth's uniqueness. Aims. Here we explore the atmosphere of WASP-172b a similar planet in temperature and bloating to the recently studied HD~149026~b. In this work, we characterise the atmospheric composition and subsequently the atmospheric dynamics of this prime target. Methods. We observed a particular transit of WASP-172b in front of its host star with ESO's ESPRESSO spectrograph and analysed the spectra obtained before during and after transit. Results. We detect the absorption of starlight by WASP-172b's atmosphere by sodium (5.6sigma), hydrogen (19.5sigma) and obtained a tentative detection of iron (4.1sigma). We detect strong - yet varying - blue shifts, relative to the planetary rest frame, of all of these absorption features. This allows for a preliminary study of the atmospheric dynamics of WASP-172b. Conclusions. With only one transit, we were able to detect a wide variety of species, clearly tracking different atmospheric layers with possible jets. WASP-172b is a prime follow-up target for a more in-depth characterisation both for ground and space-based observatories. If the detection of Fe is confirmed, this may suggest that radius inflation is an important determinant for the detectability of Fe in hot Jupiters, as several non-detections of Fe have been published for planets that are hotter but less inflated than WASP-172b.

==> referee_report.txt <==
Referee report

This work characterises the atmosphere of the hot Jupiter WASP-172b through optical observations with the ESPRESSO spectrograph. The authors are able to detect Na, H and Fe in the atmosphere, as well as varying blue shifts of the planetary spectrum. This is an interesting target given that it is such low density, and I would recommend this for publication once my mostly minor comments have been addressed.


_______________________________________________________________________________________________________
1. The airmass of the observations is quite high, how much does the chromatic aberration influence the light? Is this corrected for by the ESPRESSO ADC?

-- The ESPRESSO ADC works up to an airmass of 2.2, which we rejected from the analysis. The consequence of strong chromatic aberration is that the relative flux in different wavelengths will be slightly different in the continuum. Considering that we normalize our continuum for ground-based observations, we consider this a negligible source of uncertainty.

_______________________________________________________________________________________________________
2. Were the last two spectra with airmasses >2.2 in-transit? Does that mean your baseline for out-of-transit was the pre-transit observations only? A plot of the airmass and seeing as a function of time with the in-transit portion highlighted might be useful as it's not fully clear.

-- The two last spectra with airmass > 2.2 were observed out-of-transit. We now include a figure that replaces the observation log showing airmass, seeing and signal-to-noise ratio in order 56 as a function of time from mid-transit. We indicate with vertical blue lines the transit contact points showing that there are out-of-transit exposures both before and after the transit yielding our baseline. The third was actually on the edge of 2.2 and also discarded. Therefore, for narrow-band, we have 7 spectra before transit and one after transit for the baseline. This information was added to the manuscript.


_______________________________________________________________________________________________________
3. Did you vary the Molecfit parameters for each spectrum as the seeing and airmass varied during the transit? It seems both change quite significantly during the observations from Table 2.

-- Molecfit fits every exposure independently and takes into account that airmass and seeing change over the course of the transit. We have added a sentence in the manuscript to reflect this.

_______________________________________________________________________________________________________
4. Could you not remove the sinusoidal noise from the spectra by applying a high pass filter? Or are the wiggles on the same wavelength scale as the spectral lines? I think this is done in section 4 for the cross correlation but I'm not sure about section 3.

-- There are various ways to remove the wiggle pattern in transmission spectra, however, none of them understand the underlying cause of the wiggles and can remove planetary signals. The list of current fitting approaches is
-Splines (Tabernero et al. 2021; Azevedo Silva et al. 2022): on a specific spectral range
– Sines (Borsa et al. 2021; Casasayas-Barris et al. 2021; Benatti et al. 2021; Seidel et al. 2021, 2022): on a specific spectral range
– Filters (Merritt et al. 2020; Kesseli et al. 2022; Maguire et al. 2023; Casasayas-Barris et al. 2022; Zhang et al. 2022): Gaussian smoothing filter  (or Allart et al. 2020: Savitzky-Golay filter).

In section 3, no discernable wiggle is seen for sodium or H-alpha, so no correction was needed. We did try to correct the wiggle with a sinus-fitting for Li, however, it is likely that the correction also impacts the planetary signal as they are likely at the same amplitude. We therefore prefer to wait for a robust wiggle-removal on the pipeline level before we make any statements as to the upper limit on Li.

_______________________________________________________________________________________________________
5. For the out-out detection tests, did you use all 10 of the out of transit spectra? Or just the 8 with the 900s exposures?

-- For the out-out detection tests in narrow-band, we use the same exposures that are used for the analysis, the shorter exposure at 550s, and 900s exposures. The three exposures without the ESPRESSO ADC have not been taken into account.

_______________________________________________________________________________________________________
6. At the start of section 4, the authors mention that a 5 sigma clipping and interpolation is applied. What percentage of the overall pixels are affected by this?

-- Sigma clipping and manual flagging affected 7.81 % of the pixels in the data set. We have added a sentence in the manuscript to reflect this.

_______________________________________________________________________________________________________
7. Why did the authors use the 4000K template spectra when the equilibrium temperature of this planet is only 1740K? Spectral features of species with lots of lines will vary quite significantly between 2000-4000K.

-- The absorption lines in the templates for lower temperatures become smudged out due to very significant pressure broadening. This leads to a breakdown of the assumption that the lines in the template are narrow compared to the lines in the data (which is made implicitly in the cross-correlation technique), washing out the detected CCF signal. To overcome this we chose to use templates with a higher temperature instead, which generally have very similar shapes. We agree that the spectrum of the planet will look very different as a function of temperature between 2000 K and 4000 K, but the spectrum of an individual atom generally will be very similar over wide temperature ranges (up to a scaling in the line strengths to which the cross-correlation technique is insensitive). To show this we have plotted the Na D-lines for 4000 and 2000 K showing that the main difference between these templates is the effect of pressure broadening. To be consistent, we also show the 4000 K Fe I detection in Fig. 10 now and have updated the bootstrapping accordingly.


_______________________________________________________________________________________________________
8. What did the authors assume for the molecular weight of the atmosphere for the atmospheric models? As you mention in section 5.1, at temperatures >2500K in the photosphere most of the H2 should be dissociated to H, so the molecular weight might go down and the spectral features increase in extent.

-- FastChem calculates the chemical composition of the gas phase for given temperatures and pressures. This also includes the calculation of the mean molecular weight of the atmosphere at a given temperature and pressure. It is therefore not a constant, but varies with altitude. At high pressures (in the lower regions), the atmosphere is expected to be H2 dominated, and the molecular weight approaches 2.33. In the higher altitudes, at lower pressures, most H2 is dissociated into H and the MMW approaches 1.26. At 3000 K, H2 dissociation happens at higher pressures/lower altitudes than for the 2000 K model. We have attached a plot of the MMW w.r.t the altitude for the two models as provided by FastChem, but have not changed the manuscript.

_______________________________________________________________________________________________________
9. In section 5.2, the authors say the "broadening is indicative of either a super-rotational wind in the entire atmosphere or a vertical wind pattern accelerating outward". By vertical wind pattern, do you mean there is a meridional wind going form day-to-night that is increasing in velocity profile going higher up in the atmosphere, or that there is a wind which is pushing material vertically upwards in the atmosphere? I'd have thought that as the Na blue shift is much higher than the H-alpha (and the H-alpha line probes higher altitudes), the day-to-night wind is actually decreasing going to higher altitudes.

-- Indeed, the difference between H-alpha and Na indicates that the zonal wind is decreasing with altitude, in line with GCM predicitions. By vertical wind pattern we mean a true outwards motion in the radial direction (like e.g. in Seidel+2020a). We have updated the manuscript to make this clearer.

_______________________________________________________________________________________________________
10. Is there any variation of the blue shift of the Na/H/Fe signal during the transit? For example, for WASP-76b's observations with ESPRESSO, there is a much stronger blue shift at the end of the transit than at the beginning (Ehrenreich et al 2020). For such a cool planet to exhibit Fe it might be the case that some of it is raining out on the nightside, as was proposed for WASP-76b, and hence may induce a shift for this target as well.

-- Our study only includes one transit observation which does not enable the study of the trace of the atmosphere due to insufficient SNR. In order to see asymmetries in the atmospheric trace, more transit observations are required, see section Future avenues.


_______________________________________________________________________________________________________
11. In figure 15, could you plot the targets with higher density that do not show signs of Fe as well to highlight the difference? E.g KELT-17b, WASP-19b as you mention in the text already. Perhaps a detection significance/signal strength for the Fe detections might also be useful (though not strictly necessary), to highlight which are the most reliable constraints?

-- We have added all known papers with Fe non-detections, where non-detections are considered papers that provide upper limits but no detections above the 3 sigma threshold. The new figure highlights even better how we are still dealing with small number statistics and more observations are needed to properly establish trends.

-----------
Editor's notes

- Abstract and main text. I am not sure about the analogy to Earth's ozone. Is this just because SO2 is a photochemical product, like Earth's O3 ? On Earth O3 is also known but causing the stratosphere, which I do no think it the case for SO2 here? I note that the word "ozone" is not present in the quoted references (Alderson et al. 2023; Tsai et al. 2023).

-- We have rephrased this to better reflect this fact.

_______________________________________________________________________________________________________
- Abstract and 5.1. "If the detection of Fe is confirmed, this may suggest that radius inflation is an important determinant for the detectability
of Fe in cool ultra-hot Jupiters". Not sure what is meant by "cool ultra-hot". Also, what would be the mechanism by which radius inflation would favor the detectability of Fe ?

-- We have changed the manuscript to make this point clearer.
_______________________________________________________________________________________________________
- Fig. 1, 3, 5. Please use larger/thicker fonts to axis ticks, values and titles.

-- We have increased all figure fonts, thanks for pointing this out.

==> referee_report_v2.txt <==
- Point 7. First, you say "To be consistent, we also show the 4000 K Fe I detection in Fig. 10 now and have updated the bootstrapping accordingly." , however Fig. 10 still shows models at 2000 K and appears unchanged.
Second, when you state "We eventually settled for the 4000 K templates to avoid pressure broadening which is relatively stronger in cooler templates", please add the caveat "Although the planet's equilibrium temperature is below 2000 K, ...". I also suggest you explain a bit more why the pressure broadening is relatively stronger at lower temperatures. This is not immediately intuitive as pressure broadening depends more on pressure than temperature. The attached figure in your reply is also not easy to understand (very large temperature effect, why emission wings at 2000 K). Please clarify.


We have consulted our analysis again, and it appears to be the case that we have indeed already submitted the 4,000 K template detection (upper panel) + black line (lower panel) in the first version of the manuscript. As a matter of fact, this was only a mistake in the caption. Nevertheless, we are showing the predicted absorption depth for the 2,000 K model (note here that we distinguish between the model (full atmospheric model with FastChem) and the template (single species template based on Kitzmann+ 2023), as both the 3,000 and 4,000 K models predict significantly higher absorption. The model at 2,000 K appears to fit the recovered detection. We have added the caveat as suggested in the main text. 


Regarding the explanation figure for pressure broadening: 

The Na D-lines are resonant lines, which entails that even with low abundances, the absorption is significant. As we can already see in Fig. 14, even with a temperature difference of only 1000 K, the abundance of sodium at the higher temperature is significantly lower. This is even more so the case for 4000 K, given that the scale height is proportional to the temperature. The effect of pressure broadening as shown in the explanation figure only becomes apparent for strong lines in the case of high abundance. 
For the example of sodium, its abundance is high at 2000K and we see broadened wings, whereas at 4000K, the abundance is significantly lower and the broadening is not seen anymore due to insufficient opacity in the wings.
The presence of wings motivates our choice to go to higher temperatures: Cross-correlation assumes that the lines are infinitely narrow, which is not the case in the presence of broadened wings. Broadened wings would result in a reweighting of the cross-correlation function favouring the resonant lines (and their wings) while taking away weight from the other absorption lines of Na. This effect is expected to occur for all relatively strong lines and is not unique to Na (we chose Na as an example for the explanation because it is easy to see). 

In summary, our explanation is as follows: Because of the increased abundance at lower temperatures, the effect of pressure broadening is observed, introducing wings for strong absorption lines. This in turn would violate the assumption of infinitely narrow lines for the cross-correlation technique. This effect is particularly seen for Na, but is expected to occur for any species with strong absorption lines, which is why we chose a template at higher temperatures.


- Point 8. To satsify the referee, it may be worth adding in the text that Fastchem accounts for the variations of molecular weight with altitude.

We have added the information in the text where we introduce the models.

- Fig. 2. Please be consistent between 550 s and 555 s.

We have checked our raw files again and the exposure time is indeed 555 s. We have adapted the text and updated Fig 2 accordingly.

- Fig. 11. "the six out-of-transit exposures". Based on your reply to point 2, shouldn't that be "eight"?

It should read "seven out-of-transit exposures". As introduced in the beginning, for the cross-correlation we reject 3 exposures based on high airmass, and one exposure based on a shorter exposure time. This leaves us indeed with seven out-of-transit exposures. We have updated the text and apologise for the oversight.

- Abstract: missing indentation before "Results".

We have added the missing indentation.









